STEP : A Distributed Multi-threading Framework Towards Efficient Data Analytics

Various general-purpose distributed systems have been proposed to cope with high-diversity applications in the pipeline of Big Data analytics. Most of them provide simple yet effective primitives to simplify distributed programming. While the rigid primitives offer great ease of use to savvy programmers, they probably compromise efficiency in performance and flexibility in data representation and programming specifications, which are critical properties in real systems. In this paper, we discuss the limitations of coarse-grained primitives and aim to provide an alternative for users to have flexible control over distributed programs and operate globally shared data more efficiently. We develop STEP, a novel distributed framework based on in-memory key-value store. The key idea of STEP is to adapt multi-threading in a single machine to a distributed environment. STEP enables users to take fine-grained control over distributed threads and apply task-specific optimizations in a flexible manner. The underlying key-value store serves as distributed shared memory to keep globally shared data. To ensure ease-of-use, STEP offers plentiful effective interfaces in terms of distributed shared data manipulation, cluster management, distributed thread management and synchronization. We conduct extensive experimental studies to evaluate the performance of STEP using real data sets. The results show that STEP outperforms the state-of-the-art general-purpose distributed systems as well as a specialized ML platform in many real applications.

==> figures/Plots/LR/gene_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:12]
set terminal postscript eps 
set output "out/gene_itr.eps"
plot "gene_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1


set terminal jpeg
set output "out/gene_itr.jpg"
plot "gene_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1

==> figures/Plots/LR/gene_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Spark    
# ======================
6	0.226	7.58
8	0.305	8.00
10	0.381	8.58
12	0.469	8.76
14	0.551	9.20
### 文件结束 ###


==> figures/Plots/LR/gene_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:12]
set terminal postscript eps 
set output "out/gene_vm.eps"
plot "gene_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1


set terminal jpeg
set output "out/gene_vm.jpg"
plot "gene_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1


==> figures/Plots/LR/gene_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Spark    
# ======================
8    0.389	8.943 
12   0.433	9.042
16   0.381  8.58   
### 文件结束 ###


==> figures/Plots/LR/syn_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,25" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:35]
set terminal postscript eps 
set output "out/syn_itr.eps"
plot "syn_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg 
set output "out/syn_itr.jpg"
plot "syn_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1


==> figures/Plots/LR/syn_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Spark    
# ======================
6	0.478	21.1
8	0.598	22.5
10	0.798	23.5
12	0.990	25.2
14	1.195	27.1
### 文件结束 ###


==> figures/Plots/LR/syn_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,25" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:30]
set terminal postscript eps 
set output "out/syn_vm.eps"
plot "syn_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg 
set output "out/syn_vm.jpg"
plot "syn_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1


==> figures/Plots/LR/syn_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Spark    
# ======================
8    1.431	18.71
12   1.044	17.56
16   0.798	23.5  
### 文件结束 ###


==> figures/Plots/NMF/NMF.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of data points"
set ylabel "Running time (sec)"
set yrange [0:40]
set terminal postscript eps 
set output "out/NMF.eps"
plot "NMF.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

set terminal jpeg
set output "out/NMF.jpg"
plot "NMF.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2


==> figures/Plots/NMF/NMF.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum    
# ======================
10K	6	6
20K	10.6	12.2
30K	15.4	18.8
40K	21.0	23.2
50K	26.8	29.6
### 文件结束 ###


==> figures/Plots/NMF/NMF_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:55]
set terminal postscript eps 
set output "out/NMF_itr.eps"
plot "NMF_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

set terminal jpeg
set output "out/NMF_itr.jpg"
plot "NMF_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2


==> figures/Plots/NMF/NMF_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Petuum    
# ======================
6	15.7	20.4
8	20.0	23.9
10	26.8	29.6
12	31.6	33.9
14	36.5	41.3
### 文件结束 ###


==> figures/Plots/NMF/NMF_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:70]
set terminal postscript eps 
set output "out/NMF_vm.eps"
plot "NMF_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

set terminal jpeg
set output "out/NMF_vm.jpg"
plot "NMF_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2


==> figures/Plots/NMF/NMF_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Petuum    
# ======================
8    49.8	54.4
12   35.1	38.2
16   26.8	29.6  
### 文件结束 ###


==> figures/Plots/NMF/Netflix.fine.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill solid 0.4 border
set term postscript eps font "xxx-Bold,30"
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:170]
set terminal postscript eps 
set output "out/netflix_fine.eps"
plot "Netflix.fine.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red", '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "pink"

set terminal jpeg
set output "out/netflix_fine.jpg"
plot "Netflix.fine.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red", '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "pink"


==> figures/Plots/NMF/Netflix.fine.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs  CoarseGrainedMode FineGrainedMode    
# ======================
6	25.05	53.4
8	33.82	79.0
10	42.64	99.0
12	51.20	114.9
14	59.16	140.3
### 文件结束 ###


==> figures/Plots/NMF/Netflix_R.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "Rank"
set ylabel "Running time (sec)"
set yrange [0:850]
set terminal postscript eps 
set output "out/netflix_rank.eps"
plot "Netflix_R.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

set terminal jpeg
set output "out/netflix_rank.jpg"
plot "Netflix_R.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2


==> figures/Plots/NMF/Netflix_R.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Petuum    
# ======================
8	24.9	17.0
16	28.8	26.8
32	42.6	50.0
64	136.4	169.8
128	362.4	632.2
### 文件结束 ###


==> figures/Plots/NMF/Netflix_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:100]
set terminal postscript eps 
set output "out/netflix_itr.eps"
plot "Netflix_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

set terminal jpeg
set output "out/netflix_itr.jpg"
plot "Netflix_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2


==> figures/Plots/NMF/Netflix_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Petuum    
# ======================
6	25.05	31.4
8	33.82	39.3
10	42.65	50.0
12	51.20	58.9
14	59.16	67.0
### 文件结束 ###


==> figures/Plots/NMF/Netflix_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:120]
set terminal postscript eps 
set output "out/netflix_vm.eps"
plot "Netflix_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

set terminal jpeg
set output "out/netflix_vm.jpg"
plot "Netflix_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2

==> figures/Plots/NMF/Netflix_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Petuum    
# ======================
8    82.7	92.9
12   56.4	67.3
16   42.6	50.0
### 文件结束 ###


==> figures/Plots/NMF/syn.fine.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill solid 0.4 border
set term postscript eps font "xxx-Bold,30"
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:70]
set terminal postscript eps 
set output "out/syn_fine.eps"
plot "syn.fine.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red", '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "pink"

set terminal jpeg
set output "out/syn_fine.jpg"
plot "syn.fine.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red", '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "pink"


==> figures/Plots/NMF/syn.fine.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   CoarseGrainedMode FineGrainedMode     
# ======================
6	15.7	27.0
8	20.0	33.5
10	26.8	41.6
12	31.6	49.9  
14	36.5	57.8
### 文件结束 ###


==> figures/Plots/PageRank/Friend_accu.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill solid 0.4 border
set term postscript eps font "xxx-Bold,30"
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:110]
set terminal postscript eps 
set output "out/Friend_accu.eps"
plot "Friend_accu.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red",'' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "dark-olivegreen"  

set terminal jpeg

set output "out/Friend_accu.jpg"
plot "Friend_accu.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red",'' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "dark-olivegreen"  

==> figures/Plots/PageRank/Friend_accu.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   SparseAccumulator DenseAccumulator 
# ======================
6	37.9	38.2
8	50.5	52.8
10	63.7	58.6
12	75.0	70.7
14	86.8	84.5
### 文件结束 ###


==> figures/Plots/PageRank/Friend_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,25" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:420]
set terminal postscript eps 
set output "out/Friend_itr.eps"
plot "Friend_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3,'' using 3: xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 8

set terminal jpeg
set output "out/Friend_itr.jpg"
plot "Friend_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3,'' using 3: xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 8

==> figures/Plots/PageRank/Friend_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Husky
# ======================
6	37.9	170.1
8	50.5	188.1
10	63.7	209.1
12	75.0	241.4
14	86.8	271.1
### 文件结束 ###


==> figures/Plots/PageRank/Friend_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,25" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:550]
set terminal postscript eps 
set output "out/Friend_vm.eps"
plot "Friend_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3,'' using 3: xticlabels(1) title columnheader(3) linecolor rgb  "black"  fillstyle pattern 8

set terminal jpeg
set output "out/Friend_vm.jpg"
plot "Friend_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3,'' using 3: xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 8

==> figures/Plots/PageRank/Friend_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Husky    
# ======================
8	78.46	425.7
12	56.32	262.1
16	63.7	209.1
### 文件结束 ###


==> figures/Plots/PageRank/Lj_accu.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill solid 0.4 border
set term postscript eps font "xxx-Bold,30"
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:4]
set terminal postscript eps 
set output "out/Lj_accu.eps"
plot "Lj_accu.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red",'' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "dark-olivegreen" 

set terminal jpeg
set output "out/Lj_accu.jpg"
plot "Lj_accu.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "orange-red",'' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "dark-olivegreen" 

==> figures/Plots/PageRank/Lj_accu.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs  SparseAccumulator DenseAccumulator 
# ======================
6	1.443	1.338
8	1.602	1.640
10	2.008	1.914
12	2.509	2.357
14	3.087	2.703



==> figures/Plots/PageRank/Lj_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,25" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:95]
set terminal postscript eps 
set output "out/Lj_itr.eps"
plot "Lj_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3,'' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern  8  ,'' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg
set output "out/Lj_itr.jpg"
plot "Lj_itr.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3,'' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 8 ,'' using 3:xticlabels(1) title columnheader(3) linecolor rgb "black" fillstyle pattern 1


==> figures/Plots/PageRank/Lj_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Spark Husky
# ======================
6	1.443	31.0	2.71
8	1.602	32.7	3.39
10	2.008	46.7	3.53
12	2.507	50.8	4.65
14	3.087	60.7	5.36



==> figures/Plots/PageRank/Lj_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,25" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:80]
set terminal postscript eps 
set output "out/Lj_vm.eps"
plot "Lj_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 8, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg
set output "out/Lj_vm.jpg"
plot "Lj_vm.txt" using 2:xticlabels(1) title columnheader(2) linecolor rgb  "black" fillstyle pattern 3, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 8, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 1

==> figures/Plots/PageRank/Lj_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_VMs   STEP Spark Husky    
# ======================
8	2.883	46.79	7.244
12	2.226	48.3	4.562
16	2.008	46.7	3.53
### 文件结束 ###


==> figures/Plots/k-means/forest.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of clusters (K of K-means) 
set ylabel "Running time (sec)" 
set yrange [0:60]
set terminal postscript eps 
set output "out/forest_k.eps"
plot "forest.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg
set output "out/forest_k.jpg"

plot "forest.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1


==> figures/Plots/k-means/forest.cp.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill solid 1.0 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "Iteration" 
set ylabel "Time (ms)" 
set yrange [0:260]
set terminal postscript eps 
set output "out/forest_cp.eps"
plot "forest.cp.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "grey", '' using 3:xticlabels(1) title columnheader(3)  linecolor rgb  "black"

set terminal jpeg
set output "out/forest_cp.jpg"

plot "forest.cp.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "grey",'' using 3:xticlabels(1) title columnheader(3)  linecolor rgb  "black"

==> figures/Plots/k-means/forest.cp.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints  Single-node Multi-node
# ======================
1	46	46
2	47	46
3	46	46
4	46	46
5	46	46
6	196	63
7	46	46
8	46	46
9	46	46
10	46	45
### 文件结束 ###


==> figures/Plots/k-means/forest.detail.cmd.txt <==
set key autotitle columnheader
set style data histogram
set style histogram rowstacked gap 2
set style fill solid 0.4 border
set boxwidth 0.6
set term postscript eps font "xxx-Bold,28" solid
#set xlabel "Time for 6-th iteration" 
set ylabel "Time (ms)" 
set yrange [0:260]
set terminal postscript eps 
set output "out/forest_detail.eps"
plot "forest.detail.txt" using 2:xtic(1) title 'Computation time' linecolor rgb  "dark-red", '' using 3 title "Data loading time"  linecolor rgb  "orange-red"

set terminal jpeg 
set output "out/forest_detail.jpg"

plot "forest.detail.txt" using 2:xtic(1) title 'Computation time'  linecolor rgb  "dark-red", '' using 3 title "Data loading time"  linecolor rgb  "orange-red"

==> figures/Plots/k-means/forest.detail.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints  Name AA BB
# ======================
Single-node	27	169
Multi-node	23	30
### 文件结束 ###


==> figures/Plots/k-means/forest.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum Spark   
# ======================
10  1.178	1.20	24.4
20  1.180	1.51	27.7
30  1.186	1.92	33.2
40  1.190	2.08	39.1
50  1.196	2.32	43.4
### 文件结束 ###


==> figures/Plots/k-means/forest_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:70]
set terminal postscript eps 
set output "out/forest_itr.eps"
plot "forest_itr.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black"  fillstyle pattern 2,'' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg 
set output "out/forest_itr.jpg"
plot "forest_itr.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2 ,'' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1



==> figures/Plots/k-means/forest_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum Spark   
# ======================
10  0.383	0.71	20.5
20  0.780	1.29	27.5
30  1.186	1.92	33.2
40  1.584	2.19	41.6
50  2.01	2.90	46.8
### 文件结束 ###


==> figures/Plots/k-means/forest_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:60]
set terminal postscript eps 
set output "out/forest_vm.eps"
plot "forest_vm.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1
set terminal jpeg
set output "out/forest_vm.jpg"
plot "forest_vm.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black"  fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black"  fillstyle pattern 1


==> figures/Plots/k-means/forest_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum Spark   
# ======================
8	1.204	3.203	36.99
12	1.185	2.122	36.837
16	1.186	1.920	33.2
### 文件结束 ###


==> figures/Plots/k-means/k-means.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of clusters (K of K-means)"
set ylabel "Running time (sec)"
set yrange [0:230]
set terminal postscript eps 
set output "out/k-means.eps"
plot "k-means.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1


set terminal jpeg
set output "out/k-means.jpg"
plot "k-means.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1


==> figures/Plots/k-means/k-means.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum Spark   
# ======================
16   1.227	5.8	34.9
32   2.120	9.5	34.9
64   3.832	15.8	36.0
128  7.125	30.3	57.3
256  13.65	71.3	158.2
### 文件结束 ###


==> figures/Plots/k-means/k-means_itr.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of iterations"
set ylabel "Running time (sec)"
set yrange [0:200]
set terminal postscript eps 
set output "out/k-means_itr.eps"
plot "k-means_itr.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black"  fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black"  fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black"  fillstyle pattern 1

set terminal jpeg
set output "out/k-means_itr.jpg"
plot "k-means_itr.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black"  fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1


==> figures/Plots/k-means/k-means_itr.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum Spark   
# ======================
6	6.62	42.5	82
8	10.74	57.1	96.6
10	13.65	71.3	111.4
12	15.6	85.0	128.7
14	18.29	97.8	143
### 文件结束 ###


==> figures/Plots/k-means/k-means_vm.cmd.txt <==
set style data histogram
set style histogram clustered gap 1
set style fill pattern 1 border
set term postscript eps font "xxx-Bold,30" solid
set xlabel "# of nodes"
set ylabel "Running time (sec)"
set yrange [0:370]
set terminal postscript eps 
set output "out/k-means_vm.eps"
plot "k-means_vm.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1

set terminal jpeg
set output "out/k-means_vm.jpg"
plot "k-means_vm.txt" using 2:xticlabels(1) title columnheader(2)  linecolor rgb  "black" fillstyle pattern 3, '' using 3:xticlabels(1) title columnheader(3) linecolor rgb  "black" fillstyle pattern 2, '' using 4:xticlabels(1) title columnheader(4) linecolor rgb  "black" fillstyle pattern 1

==> figures/Plots/k-means/k-means_vm.txt <==
### 文件开始 ###
# sss (mm)
#
Number_of_DataPoints   STEP Petuum Spark   
# ======================
8   22.8	140.4	204.4
12  16.3	96	172.3
16  13.6	71.3	111.4
### 文件结束 ###159.56

